Bayesian power-spectrum inference with foreground and target contamination treatment

This work presents a joint and self-consistent Bayesian treatment of various foreground and target contaminations when inferring cosmological power-spectra and three dimensional density fields from galaxy redshift surveys. This is achieved by introducing additional block sampling procedures for unknown coefficients of foreground and target contamination templates to the previously presented ARES framework for Bayesian large scale structure analyses. As a result the method infers jointly and fully self-consistently three dimensional density fields, cosmological power-spectra, luminosity dependent galaxy biases, noise levels of respective galaxy distributions and coefficients for a set of a priori specified foreground templates. In addition this fully Bayesian approach permits detailed quantification of correlated uncertainties amongst all inferred quantities and correctly marginalizes over observational systematic effects. We demonstrate the validity and efficiency of our approach in obtaining unbiased estimates of power-spectra via applications to realistic mock galaxy observations subject to stellar contamination and dust extinction. While simultaneously accounting for galaxy biases and unknown noise levels our method reliably and robustly infers three dimensional density fields and corresponding cosmological power-spectra from deep galaxy surveys. Further our approach correctly accounts for joint and correlated uncertainties between unknown coefficients of foreground templates and the amplitudes of the power-spectrum. An effect amounting up to $10$ percent correlations and anti-correlations across large ranges in Fourier space.

==> myfig.tikz <==
   \begin{tikzpicture}[node distance = 1.5cm, auto]
   \tikzstyle{blank} = [rectangle,  fill=yellow!20,fill opacity=.0,text width=5*0.35146 cm, text centered, rounded corners, minimum height=4*0.35146 cm] % 5 em
  \tikzstyle{decision} = [diamond, draw, fill=blue!40,text width=4.5*0.35146 cm, text badly centered, node distance=3cm, inner sep=0pt]
  \tikzstyle{block} = [rectangle, draw, fill=azure!60,text width=7*0.35146 cm, text centered, rounded corners, minimum height=4*0.35146 cm]  % text width=7 em
  \tikzstyle{line} = [draw, -latex']
  \tikzstyle{cloud} = [draw, ellipse,fill=red!40, node distance=3cm, minimum height=2*0.35146 cm]
  \tikzstyle{clouda} = [draw, ellipse,fill=green!60, text centered,text width=3*0.35146 cm, node distance=3.5cm, minimum height=2*0.35146 cm] % width = 3em
  \tikzstyle{cloudblank} = [rectangle,  fill=white!20,text width=6*0.35146 cm, text centered, rounded corners, minimum height=6*0.35146 cm]

    % Place nodes
      \node [clouda] (d1) {data \\ \(d_1\), \(d_2\) };
      \node [block,below of=d1] (DENSSAMPLING) {density sampling \\ \(\delta\)};
      \node [blank,below of=DENSSAMPLING] (blank00) {b00};
            \node [blank,left of=blank00] (blank0-1) {b0-1};
            \node [blank,left of=blank0-1] (blank0-2) {b0-2};
            \node [blank,left of=blank0-2] (blank0-3) {b0-3};
            \node [blank,left of=blank0-3] (blank0-4) {b0-4};
            \node [blank,right of=blank00] (blank0+1) {b0+1};
            \node [blank,right of=blank0+1] (blank0+2) {b0+2};
            \node [blank,right of=blank0+2] (blank0+3) {b0+3};
            \node [blank,right of=blank0+3] (blank0+4) {b0+4};

            \node [blank,above of=blank0-1] (blank-1-1) {b-1-1};
            \node [blank,above of=blank0-1] (blank-1-1) {b-1-1};

            \node [blank,below of=blank00] (blank10) {b10};
            \node [blank,left of=blank10] (blank1-1) {b1-1};
            \node [blank,left of=blank1-1] (blank1-2) {b1-2};
            \node [blank,left of=blank1-2] (blank1-3) {b1-3};
            \node [blank,left of=blank1-3] (blank1-4) {b1-4};
            \node [blank,right of=blank10] (blank1+1) {b1+1};
            \node [blank,right of=blank1+1] (blank1+2) {b1+2};
            \node [blank,right of=blank1+2] (blank1+3) {b1+3};
            \node [blank,right of=blank1+3] (blank1+4) {b1+4};

            \node [blank,below of=blank1-2] (blank2-1) {b2-1};
            \node [blank,above of=blank0+1] (blank-1+1) {b-1+1};


            \node [cloud,left of=blank-1-1] (denssample) {new \(\delta\) sample};
            \node [block,left of=blank0-4] (SPECSAMPLING) {\(P(k)\) sampling};
            \node [cloud,left of=blank1-3] (specsample) {new \(P(k)\) sample};
            \node [block,below of=blank1-3] (FOREGROUNDSAMPLING) {foreground sampling};
            \node [cloud,right of=blank2-1,align=center] (fgsample) {new foreground \\ sample};
            \node [block,below of=blank1+3] (BIASSAMPLING) {bias sampling\\ \(b1\), \(b2\)};
            \node [cloud,right of=blank1+3] (biassample) {new \(b\) samples};
            \node [block,right of=blank0+4] (NMEANSAMPLING) { \(\bar{N}\) sampling \\ \(\bar{N}_1\),\(\bar{N}_2\)};
           \node [cloud,right of=blank-1+1] (nmeansample) {new \(\bar{N}\) samples};

           \node [clouda,below of=blank1-3] (d2) {data \\ \(d_1\), \(d_2\) };
      \node [clouda,below of=blank1+3] (d3) {data \\ \(d_1\), \(d_2\) };
      \node [clouda,right of=NMEANSAMPLING] (d4) {data \\ \(d_1\), \(d_2\) };


            %set path
            \path [line] (d1) -- (DENSSAMPLING);
   \path [line] (DENSSAMPLING) --(denssample);
   \path [line] (denssample) -| (SPECSAMPLING);
   \path [line] (SPECSAMPLING) -- (specsample);
            \path [line] (specsample) |- (FOREGROUNDSAMPLING);
            \path [line] (FOREGROUNDSAMPLING) |- (fgsample);
            \path [line] (fgsample) --(BIASSAMPLING) ;
            \path [line] (BIASSAMPLING) -|(biassample) ;
            \path [line] (biassample) --(NMEANSAMPLING) ;
            \path [line] (NMEANSAMPLING) |- (nmeansample)  ;
       \path [line] (nmeansample)--(DENSSAMPLING)  ;

            \path [line] (d2) -- (FOREGROUNDSAMPLING);
       \path [line] (d3) -- (BIASSAMPLING);
       \path [line] (d4) -- (NMEANSAMPLING);
  \end{tikzpicture}


